Do Audio-Language Models Understand Linguistic Variations?

Open-vocabulary audio language models (ALMs), like Contrastive Language Audio Pretraining (CLAP), represent a promising new paradigm for audio-text retrieval using natural language queries. In this paper, for the first time, we perform controlled experiments on various benchmarks to show that existing ALMs struggle to generalize to linguistic variations in textual queries. To address this issue, we propose RobustCLAP, a novel and compute-efficient technique to learn audio-language representations agnostic to linguistic variations. Specifically, we reformulate the contrastive loss used in CLAP architectures by introducing a multi-view contrastive learning objective, where paraphrases are treated as different views of the same audio scene and use this for training. Our proposed approach improves the text-to-audio retrieval performance of CLAP by 0.8%-13% across benchmarks and enhances robustness to linguistic variation.

==> anthology.bib.txt <==
% Please download the latest anthology.bib from the following URL:
%
%     http://aclweb.org/anthology/anthology.bib
%
% From the command line, this can be done with curl or wget. 
%
% If you are using Overleaf, go to "New File -> From External URL".
% You will then be able to use it directly, and to periodically update it by clicking Overleaf's convenient "refresh" button.

@inproceedings{
gong2024listen,
title={Listen, Think, and Understand},
author={Yuan Gong and Hongyin Luo and Alexander H. Liu and Leonid Karlinsky and James R. Glass},
booktitle={The Twelfth International Conference on Learning Representations},
year={2024},
url={https://openreview.net/forum?id=nBZBPXdJlC}
}



@misc{kong2024audio,
      title={Audio Flamingo: A Novel Audio Language Model with Few-Shot Learning and Dialogue Abilities}, 
      author={Zhifeng Kong and Arushi Goel and Rohan Badlani and Wei Ping and Rafael Valle and Bryan Catanzaro},
      year={2024},
      eprint={2402.01831},
      archivePrefix={arXiv},
      primaryClass={cs.SD}
}

@inproceedings{elizalde2023clap,
  title={Clap learning audio concepts from natural language supervision},
  author={Elizalde, Benjamin and Deshmukh, Soham and Al Ismail, Mahmoud and Wang, Huaming},
  booktitle={ICASSP 2023-2023 IEEE International Conference on Acoustics, Speech and Signal Processing (ICASSP)},
  pages={1--5},
  year={2023},
  organization={IEEE}
}

@inproceedings{radford2021learning,
  title={Learning transferable visual models from natural language supervision},
  author={Radford, Alec and Kim, Jong Wook and Hallacy, Chris and Ramesh, Aditya and Goh, Gabriel and Agarwal, Sandhini and Sastry, Girish and Askell, Amanda and Mishkin, Pamela and Clark, Jack and others},
  booktitle={International conference on machine learning},
  pages={8748--8763},
  year={2021},
  organization={PMLR}
}

@article{elizalde2023natural,
  title={Natural language supervision for general-purpose audio representations},
  author={Elizalde, Benjamin and Deshmukh, Soham and Wang, Huaming},
  journal={arXiv preprint arXiv:2309.05767},
  year={2023}
}

@inproceedings{
ghosh2024compa,
title={CompA: Addressing the Gap in Compositional Reasoning in Audio-Language Models},
author={Sreyan Ghosh and Ashish Seth and Sonal Kumar and Utkarsh Tyagi and Chandra Kiran Reddy Evuru and Ramaneswaran S and S Sakshi and Oriol Nieto and Ramani Duraiswami and Dinesh Manocha},
booktitle={The Twelfth International Conference on Learning Representations},
year={2024},
url={https://openreview.net/forum?id=86NGO8qeWs}
}


@article{huang2023make,
  title={Make-an-audio: Text-to-audio generation with prompt-enhanced diffusion models},
  author={Huang, Rongjie and Huang, Jiawei and Yang, Dongchao and Ren, Yi and Liu, Luping and Li, Mingze and Ye, Zhenhui and Liu, Jinglin and Yin, Xiang and Zhao, Zhou},
  journal={arXiv preprint arXiv:2301.12661},
  year={2023}
}


@misc{ghosh2023recap,
      title={RECAP: Retrieval-Augmented Audio Captioning}, 
      author={Sreyan Ghosh and Sonal Kumar and Chandra Kiran Reddy Evuru and Ramani Duraiswami and Dinesh Manocha},
      year={2023},
      eprint={2309.09836},
      archivePrefix={arXiv},
      primaryClass={eess.AS}
}

@misc{liu2023separate,
      title={Separate Anything You Describe}, 
      author={Xubo Liu and Qiuqiang Kong and Yan Zhao and Haohe Liu and Yi Yuan and Yuzhuo Liu and Rui Xia and Yuxuan Wang and Mark D. Plumbley and Wenwu Wang},
      year={2023},
      eprint={2308.05037},
      archivePrefix={arXiv},
      primaryClass={eess.AS}
}

@misc{deshmukh2023pengi,
      title={Pengi: An Audio Language Model for Audio Tasks}, 
      author={Soham Deshmukh and Benjamin Elizalde and Rita Singh and Huaming Wang},
      year={2023},
      eprint={2305.11834},
      archivePrefix={arXiv},
      primaryClass={eess.AS}
}

@misc{schuhmann2021laion400m,
      title={LAION-400M: Open Dataset of CLIP-Filtered 400 Million Image-Text Pairs}, 
      author={Christoph Schuhmann and Richard Vencu and Romain Beaumont and Robert Kaczmarczyk and Clayton Mullis and Aarush Katta and Theo Coombes and Jenia Jitsev and Aran Komatsuzaki},
      year={2021},
      eprint={2111.02114},
      archivePrefix={arXiv},
      primaryClass={cs.CV}
}

@misc{liu2023visual,
      title={Visual Instruction Tuning}, 
      author={Haotian Liu and Chunyuan Li and Qingyang Wu and Yong Jae Lee},
      year={2023},
      eprint={2304.08485},
      archivePrefix={arXiv},
      primaryClass={cs.CV}
}

@misc{touvron2023llama,
      title={Llama 2: Open Foundation and Fine-Tuned Chat Models}, 
      author={Hugo Touvron and Louis Martin and Kevin Stone and Peter Albert and Amjad Almahairi and Yasmine Babaei and Nikolay Bashlykov and Soumya Batra and Prajjwal Bhargava and Shruti Bhosale and Dan Bikel and Lukas Blecher and Cristian Canton Ferrer and Moya Chen and Guillem Cucurull and David Esiobu and Jude Fernandes and Jeremy Fu and Wenyin Fu and Brian Fuller and Cynthia Gao and Vedanuj Goswami and Naman Goyal and Anthony Hartshorn and Saghar Hosseini and Rui Hou and Hakan Inan and Marcin Kardas and Viktor Kerkez and Madian Khabsa and Isabel Kloumann and Artem Korenev and Punit Singh Koura and Marie-Anne Lachaux and Thibaut Lavril and Jenya Lee and Diana Liskovich and Yinghai Lu and Yuning Mao and Xavier Martinet and Todor Mihaylov and Pushkar Mishra and Igor Molybog and Yixin Nie and Andrew Poulton and Jeremy Reizenstein and Rashi Rungta and Kalyan Saladi and Alan Schelten and Ruan Silva and Eric Michael Smith and Ranjan Subramanian and Xiaoqing Ellen Tan and Binh Tang and Ross Taylor and Adina Williams and Jian Xiang Kuan and Puxin Xu and Zheng Yan and Iliyan Zarov and Yuchen Zhang and Angela Fan and Melanie Kambadur and Sharan Narang and Aurelien Rodriguez and Robert Stojnic and Sergey Edunov and Thomas Scialom},
      year={2023},
      eprint={2307.09288},
      archivePrefix={arXiv},
      primaryClass={cs.CL}
}

@article{sun2023autoacd,
  title={A Large-scale Dataset for Audio-Language Representation Learning}, 
  author={Sun, Luoyi and Xu, Xuenan and Wu, Mengyue and Xie, Weidi},
  journal = {arXiv:2309.11500},
  year={2023}
}

@misc{chen2020vggsound,
      title={VGGSound: A Large-scale Audio-Visual Dataset}, 
      author={Honglie Chen and Weidi Xie and Andrea Vedaldi and Andrew Zisserman},
      year={2020},
      eprint={2004.14368},
      archivePrefix={arXiv},
      primaryClass={cs.CV}
}

@inproceedings{piczak2015dataset,
  title = {{ESC}: {Dataset} for {Environmental Sound Classification}},
  author = {Piczak, Karol J.},
  booktitle = {Proceedings of the 23rd {Annual ACM Conference} on {Multimedia}},
  date = {2015-10-13},
  url = {http://dl.acm.org/citation.cfm?doid=2733373.2806390},
  doi = {10.1145/2733373.2806390},
  location = {{Brisbane, Australia}},
  isbn = {978-1-4503-3459-4},
  publisher = {{ACM Press}},
  pages = {1015--1018}
}

@inproceedings{gemmeke2017audio,
  title={Audio set: An ontology and human-labeled dataset for audio events},
  author={Gemmeke, Jort F and Ellis, Daniel PW and Freedman, Dylan and Jansen, Aren and Lawrence, Wade and Moore, R Channing and Plakal, Manoj and Ritter, Marvin},
  booktitle={2017 IEEE international conference on acoustics, speech and signal processing (ICASSP)},
  pages={776--780},
  year={2017},
  organization={IEEE}
}

@misc{fonseca2022fsd50k,
      title={FSD50K: An Open Dataset of Human-Labeled Sound Events}, 
      author={Eduardo Fonseca and Xavier Favory and Jordi Pons and Frederic Font and Xavier Serra},
      year={2022},
      eprint={2010.00475},
      archivePrefix={arXiv},
      primaryClass={cs.SD}
}

@inproceedings{engel2017neural,
  title={Neural audio synthesis of musical notes with wavenet autoencoders},
  author={Engel, Jesse and Resnick, Cinjon and Roberts, Adam and Dieleman, Sander and Norouzi, Mohammad and Eck, Douglas and Simonyan, Karen},
  booktitle={International Conference on Machine Learning},
  pages={1068--1077},
  year={2017},
  organization={PMLR}
}

@article{mesaros2018multi,
  title={A multi-device dataset for urban acoustic scene classification},
  author={Mesaros, Annamaria and Heittola, Toni and Virtanen, Tuomas},
  journal={arXiv preprint arXiv:1807.09840},
  year={2018}
}

@article{salamon2017deep,
  title={Deep convolutional neural networks and data augmentation for environmental sound classification},
  author={Salamon, Justin and Bello, Juan Pablo},
  journal={IEEE Signal processing letters},
  volume={24},
  number={3},
  pages={279--283},
  year={2017},
  publisher={IEEE}
}

@InProceedings{Chen20,
  author       = "Honglie Chen and Weidi Xie and Andrea Vedaldi and Andrew Zisserman",
  title        = "VGGSound: A Large-scale Audio-Visual Dataset",
  booktitle    = "International Conference on Acoustics, Speech, and Signal Processing (ICASSP)",
  year         = "2020",
}

@article{oncescu2021audio,
  title={Audio retrieval with natural language queries},
  author={Oncescu, Andreea-Maria and Koepke, A and Henriques, Joao F and Akata, Zeynep and Albanie, Samuel},
  journal={arXiv preprint arXiv:2105.02192},
  year={2021}
}

@article{mei2022metric,
  title={On metric learning for audio-text cross-modal retrieval},
  author={Mei, Xinhao and Liu, Xubo and Sun, Jianyuan and Plumbley, Mark D and Wang, Wenwu},
  journal={arXiv preprint arXiv:2203.15537},
  year={2022}
}

@inproceedings{
silva2023collat,
title={Co{LLAT}: On Adding Fine-grained Audio Understanding to Language Models using Token-Level Locked-Language Tuning},
author={Amila Silva and Spencer Whitehead and Chris Lengerich and Hugh James Leather},
booktitle={Thirty-seventh Conference on Neural Information Processing Systems},
year={2023},
url={https://openreview.net/forum?id=2NncD8AaFK}
}

@inproceedings{wav2clip,
  author    = {Ho{-}Hsiang Wu and
               Prem Seetharaman and
               Kundan Kumar and
               Juan Pablo Bello},
  title     = {Wav2CLIP: Learning Robust Audio Representations from Clip},
  booktitle = {{ICASSP} 2022},
  year = 2022
}

@inproceedings{drossos2020clotho,
  title={Clotho: An audio captioning dataset},
  author={Drossos, Konstantinos and Lipping, Samuel and Virtanen, Tuomas},
  booktitle={ICASSP 2020-2020 IEEE International Conference on Acoustics, Speech and Signal Processing (ICASSP)},
  pages={736--740},
  year={2020},
  organization={IEEE}
}


@inproceedings{kim2019audiocaps,
  title={Audiocaps: Generating captions for audios in the wild},
  author={Kim, Chris Dongjoo and Kim, Byeongchang and Lee, Hyunmin and Kim, Gunhee},
  booktitle={Proceedings of the 2019 Conference of the North American Chapter of the Association for Computational Linguistics: Human Language Technologies, Volume 1 (Long and Short Papers)},
  pages={119--132},
  year={2019}
}


@misc{tzanetakis_essl_cook_2001,
author    = "Tzanetakis, George and Essl, Georg and Cook, Perry",
title     = "Automatic Musical Genre Classification Of Audio Signals",
url       = "http://ismir2001.ismir.net/pdf/tzanetakis.pdf",
publisher = "The International Society for Music Information Retrieval",
year      = "2001"
}

@misc{agostinelli2023musiclm,
      title={MusicLM: Generating Music From Text}, 
      author={Andrea Agostinelli and Timo I. Denk and Zalán Borsos and Jesse Engel and Mauro Verzetti and Antoine Caillon and Qingqing Huang and Aren Jansen and Adam Roberts and Marco Tagliasacchi and Matt Sharifi and Neil Zeghidour and Christian Frank},
      year={2023},
      eprint={2301.11325},
      archivePrefix={arXiv},
      primaryClass={cs.SD}
}

@article{deshmukh2022audio,
  title={Audio Retrieval with WavText5K and CLAP Training},
  author={Deshmukh, Soham and Elizalde, Benjamin and Wang, Huaming},
  journal={arXiv preprint arXiv:2209.14275},
  year={2022}
}

@dataset{lostanlenvincent20193464194,
  author       = {Lostanlen, Vincent and
                  Cella, Carmine-Emanuele and
                  Bittner, Rachel and
                  Essid, Slim},
  title        = {{Medley-solos-DB: a cross-collection dataset for 
                   musical instrument recognition}},
  month        = sep,
  year         = 2019,
  publisher    = {Zenodo},
  version      = {1.2},
  doi          = {10.5281/zenodo.3464194},
  url          = {https://doi.org/10.5281/zenodo.3464194}
}

@misc{soundbible,
    title = "{SoundBible - Free Sound Clips, Sound Bites, and Sound Effects}",
    year = "2023", 
    url = "https://soundbible.com/",
    note = "Accessed: 25 September 2023"
}


@misc{sonniss2022,
    author = "{Sonniss Limited}",
    title = "{Sonniss Game Audio}", 
    year = "2022", 
    url = "https://sonniss.com/gameaudiogdc",
    address = "Colony 5. Piccadilly Place. Manchester. M1 3BR",
    note = "Registered in England, UK. Company number: 09377364. Accessed: 25 September 2023"
}

@dataset{irene_martin_morato_2021_5114771,
  author       = {Irene Martin Morato and
                  Annamaria Mesaros},
  title        = {MACS - Multi-Annotator Captioned Soundscapes},
  month        = jul,
  year         = 2021,
  publisher    = {Zenodo},
  doi          = {10.5281/zenodo.5114771},
  url          = {https://doi.org/10.5281/zenodo.5114771}
}

@article{10.1162/tacl_a_00542,
    author = {Chen, Jiaao and Tam, Derek and Raffel, Colin and Bansal, Mohit and Yang, Diyi},
    title = "{An Empirical Survey of Data Augmentation for Limited Data Learning in NLP}",
    journal = {Transactions of the Association for Computational Linguistics},
    volume = {11},
    pages = {191-211},
    year = {2023},
    month = {03},
    abstract = "{NLP has achieved great progress in the past decade through the use of neural models and large labeled datasets. The dependence on abundant data prevents NLP models from being applied to low-resource settings or novel tasks where significant time, money, or expertise is required to label massive amounts of textual data. Recently, data augmentation methods have been explored as a means of improving data efficiency in NLP. To date, there has been no systematic empirical overview of data augmentation for NLP in the limited labeled data setting, making it difficult to understand which methods work in which settings. In this paper, we provide an empirical survey of recent progress on data augmentation for NLP in the limited labeled data setting, summarizing the landscape of methods (including token-level augmentations, sentence-level augmentations, adversarial augmentations, and hidden-space augmentations) and carrying out experiments on 11 datasets covering topics/news classification, inference tasks, paraphrasing tasks, and single-sentence tasks. Based on the results, we draw several conclusions to help practitioners choose appropriate augmentations in different settings and discuss the current challenges and future directions for limited data learning in NLP.}",
    issn = {2307-387X},
    doi = {10.1162/tacl_a_00542},
    url = {https://doi.org/10.1162/tacl\_a\_00542},
    eprint = {https://direct.mit.edu/tacl/article-pdf/doi/10.1162/tacl\_a\_00542/2074871/tacl\_a\_00542.pdf},
}




